Fourier decomposition and frequency analysis of the pulsating stars with P<1 d in the OGLE database. I. Monoperiodic Delta Scuti, RRc and RRab variables. Separation criteria and particularities

The OGLE database is revisited to investigate in more detail the properties of the Fourier parameters. Methodological improvements led us to identify a clear separation among High-Amplitude Delta Scuti (HADS), RRc and RRab stars. The bimodal distribution of the R21 parameter in HADS stars is explained as a contamination effect from RRc stars: there is evidence that all stars with 0.20<P<0.25 d are RRc variables. The previously claimed existence of a subclass of unusual HADS is demonstrated to be a spurious result. Candidate overtone pulsators are found among HADS and RRc variables. The properties of the Fourier parameters are discussed as a function of the physical conditions in the stars involved. Among the field RRab stars we detected different light-curve groups producing distinct "tails" in the Fourier plots for P>0.55 d; evolutionary phases or the combination of different physical conditions (not only metallicity) are suggested to explain this separation, observed also in the cluster RRab stars. The stellar parameters of RRc stars in a given globular cluster show different tendencies than those of RRc stars from different clusters.

==> delta/poretti/ogle/data/mono/table3.dat <==
   Name         Period       Epoch         A0     s(A0)    M
          A1      A2     A3     A4     A5
         s(A1)  s(A2)  s(A3)  s(A4)  s(A5)
         PHI1   PHI2   PHI3   PHI4   PHI5
        s(PHI1)s(PHI2)s(PHI3)s(PHI4)s(PHI5)

 BW8_V116     0.0560942   2448724.9586   17.412   0.003    2
         0.085  0.029
         0.004  0.004
         2.774  3.566
         0.042  0.135
  
 BW6_V83      0.0580523   2448724.9623   16.908   0.003    2
         0.058  0.008
         0.004  0.004
         3.140  3.579
         0.067  0.507
  
 BW2_V143     0.0594496   2448724.9700   17.751   0.004    3
         0.160  0.059  0.022
         0.006  0.006  0.006
         2.862  3.245  3.919
         0.036  0.100  0.276
  
 BW1_V209     0.0597835   2448724.8822   17.904   0.004    3
         0.115  0.032  0.015
         0.005  0.005  0.005
         2.138  1.733  1.849
         0.044  0.155  0.309
  
 BW5_V121     0.0611935   2448724.9622   17.533   0.003    3
         0.155  0.057  0.016
         0.004  0.004  0.004
         3.356  4.416  5.487
         0.023  0.063  0.226
  
 BW11_V134    0.0637140   2448724.9719   17.515   0.003    2
         0.061  0.017
         0.005  0.005
         2.949  3.696
         0.078  0.290
  
 BW7_V64      0.0643690   2448724.9732   16.437   0.002    2
         0.032  0.004
         0.003  0.003
         2.933  3.490
         0.078  0.648
  
 BW7_V117     0.0649854   2448724.9671   17.234   0.003    2
         0.042  0.006
         0.004  0.004
         3.388  4.275
         0.100  0.623
  
 MM7-B_V87    0.0658331   2448725.0135   17.500   0.003    3
         0.079  0.020  0.009
         0.004  0.003  0.004
         2.880  3.629  4.312
         0.045  0.187  0.387
  
 BW1_V155     0.0686366   2448724.9088   17.392   0.003    3
         0.091  0.038  0.011
         0.005  0.005  0.004
         2.858  3.245  4.023
         0.049  0.120  0.420
  
 BW11_V131    0.0692651   2448724.9074   17.482   0.003    4
         0.065  0.026  0.014  0.007
         0.004  0.004  0.004  0.004
         2.709  3.136  3.273  4.121
         0.056  0.140  0.261  0.494
  
 BW11_V102    0.0704702   2448724.9744   17.171   0.002    2
         0.081  0.017
         0.003  0.003
         3.202  4.030
         0.030  0.157
  
 BW3_V111     0.0706661   2448724.9529   17.030   0.002    4
         0.071  0.028  0.013  0.007
         0.003  0.003  0.003  0.003
         2.433  2.628  2.923  2.926
         0.037  0.094  0.198  0.402
  
 BW2_V152     0.0711781   2448724.8876   17.729   0.003    2
         0.059  0.011
         0.005  0.005
         2.659  3.660
         0.081  0.420
  
 BW1_V195     0.0741103   2448724.8849   17.753   0.003    2
         0.112  0.025
         0.004  0.004
         2.681  3.510
         0.038  0.170
  
 BW10_V183    0.0749837   2448724.9670   17.764   0.004    4
         0.141  0.070  0.023  0.018
         0.005  0.005  0.005  0.005
         2.368  2.609  2.792  4.666
         0.036  0.075  0.226  0.283
  
 BW3_V76      0.0757688   2448724.9578   16.460   0.002    2
         0.032  0.005
         0.003  0.003
         2.726  2.963
         0.088  0.584
  
 BW7_V122     0.0781864   2448724.9429   17.395   0.002    3
         0.078  0.026  0.012
         0.002  0.003  0.003
         2.838  3.845  4.293
         0.033  0.097  0.212
  
 BW9_V146     0.0784242   2448724.8971   17.269   0.003    3
         0.116  0.059  0.026
         0.005  0.005  0.005
         2.857  3.498  3.785
         0.042  0.079  0.183
  
 MM7-A_V103   0.0788471   2448724.9533   17.119   0.004    2
         0.083  0.023
         0.005  0.005
         2.976  4.142
         0.066  0.226
  
 BW5_V107     0.0791687   2448724.8960   17.191   0.004    3
         0.102  0.042  0.017
         0.005  0.005  0.005
         2.537  2.981  3.007
         0.049  0.120  0.284
  
 BWC_V150     0.0798197   2448724.9013   17.257   0.002    3
         0.106  0.029  0.006
         0.003  0.003  0.003
         2.499  3.047  2.988
         0.027  0.097  0.527
  
 MM5-A_V74    0.0945547   2448724.8681   16.978   0.003    2
         0.058  0.007
         0.004  0.004
         3.093  4.377
         0.061  0.527
  
 BW7_V116     0.0957982   2448724.8777   17.339   0.005    3
         0.129  0.043  0.010
         0.007  0.007  0.007
         2.419  2.402  2.865
         0.054  0.163  0.680
  
 BW3_V93      0.0962648   2448724.9051   16.786   0.002    5
         0.110  0.036  0.013  0.007  0.005
         0.003  0.003  0.003  0.003  0.003
         2.332  2.645  2.927  3.061  3.172
         0.025  0.078  0.210  0.398  0.538
  
 BW5_V126     0.0978449   2448724.9259   17.538   0.005    3
         0.118  0.043  0.012
         0.007  0.007  0.007
         3.048  4.094  5.776
         0.058  0.160  0.591
  
 BW1_V154     0.0984632   2448724.9036   17.285   0.002    3
         0.082  0.032  0.008
         0.003  0.003  0.003
         2.584  3.137  4.213
         0.036  0.088  0.369
  
 BW7_V79      0.1009404   2448724.9268   16.775   0.002    4
         0.112  0.038  0.016  0.007
         0.003  0.003  0.003  0.003
         2.706  3.336  4.235  4.951
         0.024  0.072  0.165  0.383
  
 BW10_V141    0.1049472   2448724.9058   17.275   0.002    4
         0.133  0.042  0.015  0.006
         0.003  0.003  0.003  0.003
         2.687  3.276  4.014  4.227
         0.023  0.069  0.191  0.502
  
 BW11_V115    0.1051015   2448724.9009   17.387   0.006    4
         0.127  0.059  0.027  0.018
         0.008  0.008  0.008  0.009
         2.987  3.537  4.293  4.506
         0.064  0.140  0.306  0.435
  
 MM5-A_V80    0.1166820   2448724.8190   17.231   0.005    2
         0.152  0.038
         0.007  0.007
         2.765  3.435
         0.049  0.191
  
 BW5_V84      0.1178617   2448724.8438   16.647   0.002    2
         0.054  0.006
         0.003  0.003
         3.020  3.887
         0.046  0.456
  
 MM5-B_V60    0.1266715   2448724.8166   16.744   0.002    4
         0.148  0.053  0.021  0.010
         0.002  0.002  0.002  0.002
         2.730  3.427  4.342  5.070
         0.017  0.048  0.109  0.238
  
 BW11_V73     0.1515393   2448724.8995   16.649   0.004    3
         0.116  0.044  0.011
         0.005  0.005  0.005
         2.271  2.551  2.861
         0.047  0.125  0.530
  
 MM7-A_V88    0.1588593   2448724.7994   17.113   0.004    4
         0.152  0.070  0.035  0.010
         0.006  0.006  0.005  0.005
         2.300  2.523  2.888  2.828
         0.036  0.075  0.152  0.554
  
 BW2_V51      0.1889318   2448724.8517   16.514   0.004    2
         0.079  0.017
         0.006  0.005
         2.864  3.476
         0.071  0.355
  
 BW6_V30      0.1890250   2448724.8733   15.798   0.001    5
         0.103  0.042  0.015  0.009  0.004
         0.001  0.001  0.001  0.001  0.001
         2.418  2.975  3.640  3.576  3.315
         0.012  0.032  0.085  0.145  0.308
  
 BW1_V23      0.1895759   2448723.9819   15.586   0.002    2
         0.108  0.033
         0.003  0.003
         2.526  3.192
         0.026  0.083
  
 BW9_V79      0.1954048   2448724.9097   16.495   0.004    3
         0.080  0.027  0.009
         0.005  0.005  0.005
         1.797  1.944  2.755
         0.066  0.191  0.581
  


==> delta/poretti/ogle/data/mono/table4.dat <==
   Name         Period       Epoch         A0     s(A0)    M
          A1      A2     A3     A4     A5
         s(A1)  s(A2)  s(A3)  s(A4)  s(A5)
         PHI1   PHI2   PHI3   PHI4   PHI5
        s(PHI1)s(PHI2)s(PHI3)s(PHI4)s(PHI5)

 BW9_V114     0.2076668   2448724.8117   16.905   0.002    3
         0.109  0.014  0.006
         0.003  0.003  0.003
         2.710  3.899  4.722
         0.023  0.179  0.392
  
 MM7-A_V44    0.2275919   2448724.8193   16.126   0.002    3
         0.126  0.014  0.013
         0.003  0.003  0.003
         3.044  4.452  5.965
         0.022  0.210  0.220
  
 BW6_V44      0.2485521   2448724.7502   16.007   0.001    2
         0.102  0.014
         0.001  0.001
         3.061  4.556
         0.009  0.064
  
 BW3_V48      0.2507307   2448724.8579   16.090   0.002    2
         0.086  0.013
         0.002  0.002
         2.793  3.870
         0.025  0.165
  
 BW10_V45     0.2528319   2448724.7587   15.828   0.002    2
         0.117  0.023
         0.004  0.004
         2.903  4.026
         0.030  0.151
  
 MM5-B_V41    0.2574531   2448724.9370   16.299   0.002    3
         0.139  0.030  0.005
         0.003  0.003  0.003
         2.930  4.037  5.316
         0.020  0.098  0.544
  
 BW10_V27     0.2582837   2448724.8595   15.601   0.002    2
         0.123  0.024
         0.002  0.002
         3.064  4.437
         0.018  0.093
  
 BW4_V46      0.2625552   2448724.9190   16.073   0.004    2
         0.148  0.031
         0.006  0.006
         2.637  3.540
         0.040  0.197
  
 BW3_V41      0.2626255   2448724.7130   16.040   0.002    4
         0.142  0.025  0.012  0.006
         0.003  0.003  0.003  0.003
         2.450  3.264  3.963  5.068
         0.021  0.120  0.249  0.536
  
 BW7_V24      0.2690161   2448724.5239   15.546   0.003    3
         0.135  0.022  0.011
         0.004  0.004  0.004
         2.644  3.647  4.931
         0.031  0.178  0.327
  
 BWC_V59      0.2699537   2448724.6983   15.928   0.001    4
         0.155  0.027  0.017  0.013
         0.002  0.002  0.002  0.002
         3.028  4.600  5.929  1.409
         0.011  0.064  0.102  0.140
  
 BW11_V23     0.2740189   2448724.5760   15.632   0.001    5
         0.137  0.021  0.009  0.008  0.006
         0.001  0.001  0.001  0.001  0.001
         2.666  3.822  5.098  0.509  1.410
         0.010  0.065  0.146  0.170  0.249
  
 MM7-A_V94    0.2749912   2448724.7304   17.035   0.002    5
         0.119  0.012  0.010  0.007  0.004
         0.003  0.003  0.003  0.003  0.003
         2.964  4.852  6.201  1.424  2.963
         0.021  0.210  0.242  0.351  0.584
  
 BW10_V51     0.2765081   2448724.4836   15.964   0.002    3
         0.111  0.015  0.006
         0.002  0.002  0.002
         2.806  3.965  5.774
         0.022  0.156  0.376
  
 BW10_V36     0.2769980   2448724.7098   15.667   0.001    3
         0.085  0.008  0.006
         0.001  0.001  0.001
         2.927  4.377  0.203
         0.015  0.174  0.238
  
 BW5_V17      0.2792914   2448724.7129   15.476   0.001    4
         0.144  0.027  0.014  0.010
         0.002  0.002  0.002  0.002
         2.815  4.110  4.866  0.330
         0.012  0.069  0.124  0.203
  
 BW10_V65     0.2809919   2448724.7760   16.159   0.002    5
         0.167  0.037  0.021  0.012  0.012
         0.003  0.003  0.003  0.003  0.003
         2.661  3.749  4.966  6.266  1.505
         0.017  0.076  0.132  0.235  0.230
  
 BW10_V70     0.2830103   2448724.7020   16.215   0.002    5
         0.144  0.022  0.013  0.011  0.005
         0.002  0.002  0.002  0.002  0.002
         2.965  4.363  6.062  1.150  2.616
         0.015  0.097  0.172  0.204  0.387
  
 BW8_V36      0.2861168   2448724.7311   15.775   0.002    3
         0.146  0.025  0.013
         0.002  0.002  0.002
         2.766  4.201  5.514
         0.015  0.089  0.167
  
 MM7-B_V14    0.2867493   2448724.8570   15.761   0.001    3
         0.122  0.018  0.012
         0.002  0.002  0.002
         2.730  3.866  5.246
         0.014  0.095  0.142
  
 BWC_V62      0.2868232   2448724.7640   15.944   0.001    5
         0.142  0.021  0.015  0.011  0.006
         0.002  0.002  0.002  0.002  0.002
         2.879  4.126  5.793  0.826  2.173
         0.012  0.078  0.111  0.158  0.293
  
 MM7-A_V47    0.2878242   2448724.6755   16.191   0.002    4
         0.144  0.025  0.012  0.007
         0.002  0.002  0.002  0.002
         3.087  4.429  0.493  1.841
         0.017  0.103  0.203  0.331
  
 BWC_V54      0.2887046   2448724.6803   15.882   0.001    4
         0.146  0.019  0.012  0.009
         0.002  0.002  0.002  0.002
         3.020  4.479  6.200  1.855
         0.013  0.099  0.171  0.218
  
 BW2_V42      0.2895445   2448724.1476   16.461   0.004    3
         0.155  0.031  0.014
         0.005  0.005  0.005
         3.048  4.652  6.221
         0.032  0.164  0.370
  
 BW4_V57      0.2908521   2448724.5074   16.316   0.001    3
         0.116  0.016  0.007
         0.002  0.002  0.002
         2.969  4.435  5.894
         0.018  0.125  0.309
  
 BW3_V66      0.2910299   2448724.7840   16.428   0.001    3
         0.131  0.017  0.008
         0.002  0.002  0.002
         2.924  4.495  0.902
         0.016  0.118  0.267
  
 BW7_V31      0.2919111   2448724.6771   15.810   0.001    3
         0.122  0.017  0.006
         0.001  0.001  0.001
         2.968  4.287  0.584
         0.011  0.078  0.222
  
 BWC_V17      0.2987169   2448724.8411   15.342   0.001    4
         0.129  0.019  0.008  0.006
         0.002  0.002  0.002  0.001
         2.792  4.079  6.158  1.270
         0.012  0.079  0.178  0.282
  
 BW9_V215     0.3028166   2448724.7253   17.823   0.004    2
         0.084  0.010
         0.005  0.005
         1.491  2.041
         0.065  0.538
  
 BW10_V60     0.3037126   2448724.8628   16.155   0.004    5
         0.148  0.014  0.012  0.008  0.010
         0.005  0.005  0.005  0.005  0.006
         3.021  4.439  6.167  1.273  2.979
         0.035  0.353  0.462  0.749  0.473
  
 BW1_V32      0.3052914   2448724.7401   15.726   0.001    3
         0.138  0.016  0.009
         0.001  0.001  0.001
         3.031  4.562  0.731
         0.009  0.078  0.134
  
 BW6_V46      0.3094158   2448724.9704   16.073   0.001    4
         0.105  0.009  0.006  0.002
         0.002  0.001  0.001  0.001
         2.885  4.200  0.053  2.040
         0.013  0.160  0.257  0.612
  
 BW11_V39     0.3122556   2448724.7333   15.903   0.001    4
         0.134  0.014  0.010  0.005
         0.002  0.002  0.001  0.002
         2.725  4.101  5.754  1.652
         0.011  0.109  0.153  0.324
  
 BW6_V32      0.3133279   2448724.6098   15.826   0.002    3
         0.134  0.016  0.009
         0.002  0.002  0.002
         2.916  4.357  0.381
         0.016  0.139  0.258
  
 BW10_V59     0.3193066   2448724.6035   16.050   0.001    3
         0.123  0.015  0.010
         0.002  0.002  0.002
         3.110  5.065  0.832
         0.016  0.131  0.202
  
 BW1_V53      0.3196292   2448724.7035   16.101   0.001    2
         0.125  0.013
         0.001  0.002
         2.968  4.546
         0.012  0.114
  
 BW1_V50      0.3199228   2448724.8027   16.059   0.003    2
         0.126  0.017
         0.004  0.003
         2.986  4.697
         0.028  0.214
  
 BW4_V4       0.3199731   2448724.4857   15.036   0.001    5
         0.051  0.006  0.005  0.004  0.001
         0.001  0.001  0.001  0.001  0.001
         3.068  4.786  1.432  2.504  0.690
         0.025  0.196  0.261  0.273  1.607
  
 BW6_V36      0.3202619   2448724.4470   15.861   0.001    4
         0.123  0.013  0.011  0.004
         0.002  0.002  0.002  0.002
         3.035  4.916  1.097  2.468
         0.016  0.142  0.171  0.454
  
 BWC_V60      0.3206864   2448724.7402   15.908   0.001    5
         0.122  0.011  0.009  0.002  0.002
         0.001  0.001  0.001  0.001  0.001
         2.872  4.395  0.278  1.655  4.856
         0.010  0.109  0.145  0.493  0.717
  
 BW4_V25      0.3219067   2448724.6693   15.734   0.002    2
         0.130  0.009
         0.003  0.003
         2.842  4.644
         0.024  0.347
  
 BW10_V48     0.3233354   2448724.6291   15.912   0.001    3
         0.124  0.012  0.008
         0.002  0.002  0.002
         2.914  4.484  6.087
         0.016  0.188  0.239
  
 BW10_V46     0.3254196   2448724.4415   15.923   0.001    5
         0.135  0.016  0.012  0.009  0.004
         0.002  0.002  0.002  0.002  0.002
         2.977  4.617  0.720  2.137  2.281
         0.014  0.107  0.154  0.209  0.528
  
 BW5_V40      0.3258612   2448724.6380   16.002   0.001    2
         0.131  0.013
         0.002  0.002
         3.078  5.090
         0.015  0.159
  
 BW4_V31      0.3270131   2448724.9616   15.849   0.001    4
         0.138  0.011  0.007  0.006
         0.002  0.002  0.002  0.002
         3.095  4.985  1.331  2.836
         0.013  0.174  0.260  0.340
  
 BWC_V35      0.3304790   2448724.6815   15.608   0.001    4
         0.123  0.013  0.010  0.007
         0.002  0.002  0.002  0.002
         3.026  5.118  1.343  3.406
         0.017  0.158  0.195  0.292
  
 BW9_V43      0.3326032   2448724.4883   15.985   0.002    4
         0.129  0.012  0.009  0.005
         0.002  0.002  0.002  0.002
         3.125  4.938  0.940  3.681
         0.016  0.183  0.236  0.442
  
 BW3_V26      0.3343556   2448724.5482   15.832   0.002    3
         0.133  0.017  0.008
         0.003  0.003  0.003
         2.983  4.743  0.741
         0.022  0.180  0.360
  
 BWC_V48      0.3354648   2448724.8150   15.805   0.001    5
         0.129  0.011  0.009  0.006  0.005
         0.002  0.002  0.002  0.002  0.002
         3.294  5.076  1.739  2.952  4.444
         0.017  0.191  0.229  0.311  0.386
  
 BW9_V52      0.3421884   2448724.5165   16.078   0.002    3
         0.129  0.012  0.010
         0.003  0.003  0.003
         3.379  5.912  1.756
         0.022  0.258  0.325
  
 BW4_V27      0.3474384   2448724.3336   15.705   0.001    2
         0.037  0.007
         0.002  0.002
         2.749  4.896
         0.048  0.267
  
 BW1_V11      0.3843439   2448724.8422   15.221   0.001    4
         0.133  0.006  0.005  0.005
         0.002  0.002  0.002  0.002
         3.182  5.299  1.013  1.933
         0.012  0.257  0.356  0.351
  
 BWC_V81      0.3858864   2448724.1080   16.332   0.004    2
         0.056  0.016
         0.005  0.005
         2.600  4.173
         0.091  0.318
  
 BW2_V8       0.3940245   2448724.9397   15.299   0.001    5
         0.157  0.033  0.015  0.008  0.004
         0.002  0.002  0.002  0.002  0.002
         2.582  3.675  4.425  5.877  0.200
         0.010  0.050  0.114  0.201  0.391
  


==> delta/poretti/ogle/data/mono/table5.dat <==
   Name         Period       Epoch         A0     s(A0)    M
          A1      A2     A3     A4     A5     A6     A7     A8     A9    A10  
         s(A1)  s(A2)  s(A3)  s(A4)  s(A5)  s(A6)  s(A7)  s(A8)  s(A9)  s(10)
         PHI1   PHI2   PHI3   PHI4   PHI5   PHI6   PHI7   PHI8   PHI9   PHI10
        s(PHI1)s(PHI2)s(PHI3)s(PHI4)s(PHI5)s(PHI6)s(PHI7)s(PHI8)s(PHI9)s(PHI10)

 MM5-B_V31    0.3645625   2448724.5393   16.472   0.002    8
         0.268  0.155  0.098  0.066  0.041  0.025  0.021  0.019
         0.003  0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.328  2.515  2.985  3.270  3.672  4.145  4.369  4.766
         0.010  0.018  0.028  0.041  0.068  0.110  0.126  0.137
  
 BW1_V43      0.4217885   2448724.5970   16.184   0.002    6
         0.237  0.138  0.081  0.054  0.026  0.020
         0.003  0.003  0.003  0.003  0.003  0.003
         2.210  2.624  3.216  3.962  4.152  4.834
         0.013  0.022  0.038  0.056  0.121  0.152
  
 BW8_V16      0.4241351   2448724.6706   15.630   0.005    5
         0.251  0.134  0.074  0.038  0.021
         0.007  0.007  0.007  0.007  0.007
         2.491  2.904  3.503  3.952  4.746
         0.026  0.051  0.091  0.173  0.315
  
 BWC_V6       0.4276554   2448724.8069   15.113   0.001    8
         0.162  0.088  0.062  0.038  0.024  0.020  0.011  0.005
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.469  2.599  3.023  3.386  3.812  4.170  4.370  5.457
         0.012  0.022  0.032  0.052  0.080  0.099  0.169  0.353
  
 BW6_V35      0.4312447   2448724.7057   16.235   0.002    8
         0.277  0.144  0.097  0.068  0.045  0.030  0.020  0.013
         0.003  0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.491  2.734  3.146  3.702  4.319  4.712  5.520  5.832
         0.010  0.018  0.028  0.040  0.059  0.084  0.135  0.203
  
 BWC_V14      0.4402227   2448724.3842   15.697   0.002    9
         0.286  0.141  0.109  0.069  0.050  0.036  0.019  0.015  0.010
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.340  2.434  2.730  3.125  3.495  3.907  4.220  4.356  4.883
         0.008  0.016  0.019  0.031  0.044  0.061  0.118  0.151  0.221
  
 MM7-A_V26    0.4436107   2448724.6831   16.156   0.002   10
         0.279  0.142  0.104  0.067  0.044  0.034  0.021  0.015  0.014  0.010
         0.003  0.003  0.003  0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.225  2.217  2.502  2.783  3.115  3.402  3.573  3.762  4.233  4.424
         0.010  0.019  0.025  0.043  0.055  0.073  0.141  0.176  0.198  0.254
  
 BW1_V19      0.4444357   2448724.4639   15.813   0.003    6
         0.278  0.145  0.107  0.066  0.048  0.028
         0.004  0.004  0.004  0.004  0.005  0.004
         2.354  2.403  2.658  3.044  3.271  3.829
         0.016  0.030  0.042  0.068  0.089  0.161
  
 BW1_V36      0.4485678   2448724.4715   16.211   0.003    8
         0.286  0.144  0.111  0.065  0.045  0.030  0.022  0.016
         0.004  0.003  0.004  0.003  0.004  0.003  0.003  0.003
         2.392  2.579  2.919  3.383  3.775  4.294  4.907  4.869
         0.012  0.025  0.030  0.054  0.077  0.116  0.162  0.215
 BW1_V21      0.4541125   2448724.4644   15.820   0.001    9
         0.248  0.122  0.095  0.061  0.045  0.029  0.018  0.012  0.007
         0.001  0.001  0.001  0.001  0.002  0.001  0.001  0.001  0.001
         2.270  2.339  2.609  2.908  3.303  3.683  3.967  4.190  4.238
         0.006  0.012  0.015  0.024  0.032  0.050  0.080  0.127  0.198
  
 BWC_V23      0.4542617   2448724.8536   15.804   0.002    8
         0.276  0.134  0.099  0.068  0.048  0.032  0.015  0.013
         0.003  0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.271  2.367  2.639  2.938  3.381  3.763  3.827  4.194
         0.011  0.024  0.031  0.050  0.066  0.096  0.210  0.232
  
 MM5-A_V37    0.4579061   2448724.5904   16.616   0.005    7
         0.261  0.135  0.111  0.072  0.059  0.029  0.017
         0.007  0.007  0.006  0.007  0.007  0.007  0.007
         2.133  2.079  2.236  2.369  2.838  3.182  3.311
         0.025  0.047  0.059  0.092  0.109  0.222  0.384
  
 BW5_V43      0.4599684   2448724.5930   15.980   0.002    2
         0.045  0.015
         0.002  0.002
         2.856  3.804
         0.051  0.150
  
 BW4_V9       0.4631755   2448724.7684   15.604   0.001    9
         0.250  0.124  0.095  0.063  0.044  0.024  0.016  0.012  0.011
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.001  0.002
         2.368  2.542  2.941  3.391  3.808  4.390  4.668  4.758  5.203
         0.006  0.013  0.016  0.025  0.036  0.063  0.097  0.132  0.136
  
 MM5-A_V21    0.4638252   2448724.6302   16.114   0.002    7
         0.287  0.143  0.110  0.074  0.050  0.036  0.017
         0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.364  2.522  2.968  3.409  3.866  4.317  4.791
         0.011  0.023  0.028  0.044  0.065  0.093  0.192
  
 BW11_V29     0.4661075   2448724.6447   16.059   0.002    7
         0.243  0.127  0.087  0.061  0.038  0.016  0.012
         0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.382  2.704  3.295  3.818  4.472  4.955  5.287
         0.014  0.026  0.037  0.054  0.088  0.201  0.278
  
 BW5_V28      0.4672272   2448724.3527   16.030   0.001    8
         0.253  0.127  0.103  0.063  0.042  0.029  0.014  0.013
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.176  2.212  2.471  2.764  3.084  3.394  3.597  3.775
         0.007  0.015  0.019  0.030  0.048  0.070  0.135  0.146
  
 BW5_V29      0.4736247   2448724.4192   16.032   0.001    8
         0.250  0.126  0.095  0.061  0.044  0.029  0.018  0.009
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.545  2.951  3.588  4.219  4.929  5.576  6.216  0.565
         0.007  0.014  0.018  0.029  0.042  0.062  0.101  0.210
  
 BWC_V25      0.4741725   2448724.5423   15.728   0.007    4
         0.240  0.097  0.043  0.024
         0.009  0.009  0.009  0.009
         2.474  2.842  3.349  4.225
         0.040  0.098  0.216  0.391
  
 BW3_V65      0.4748436   2448724.3779   16.783   0.003    7
         0.274  0.136  0.111  0.071  0.042  0.037  0.019
         0.004  0.004  0.005  0.005  0.004  0.004  0.004
         2.252  2.283  2.618  3.063  3.190  3.368  4.252
         0.016  0.032  0.038  0.059  0.107  0.121  0.214
  
 BW2_V17      0.4783801   2448724.3797   15.978   0.007    4
         0.239  0.112  0.068  0.028
         0.009  0.009  0.009  0.009
         2.560  2.964  3.608  4.878
         0.038  0.083  0.140  0.322
  
 BWC_V26      0.4786313   2448724.5357   15.841   0.001    9
         0.255  0.136  0.100  0.063  0.047  0.028  0.016  0.015  0.009
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.184  2.305  2.694  2.965  3.389  3.773  3.909  3.982  4.190
         0.007  0.013  0.017  0.027  0.038  0.060  0.108  0.117  0.194
  
 MM5-B_V28    0.4799403   2448724.4437   16.265   0.001    6
         0.232  0.102  0.064  0.032  0.019  0.010
         0.002  0.002  0.002  0.002  0.002  0.002
         2.237  2.351  2.688  2.845  2.789  2.771
         0.009  0.020  0.031  0.063  0.105  0.195
  
 BW10_V14     0.4841092   2448724.4750   15.433   0.004    6
         0.238  0.129  0.080  0.060  0.036  0.015
         0.006  0.006  0.005  0.006  0.006  0.006
         2.526  2.854  3.389  3.974  4.595  4.893
         0.024  0.042  0.073  0.093  0.156  0.377
  
 BW9_V15      0.4859155   2448724.7001   15.825   0.001   10
         0.255  0.128  0.101  0.065  0.048  0.029  0.015  0.013  0.010  0.008
         0.001  0.001  0.001  0.001  0.001  0.001  0.001  0.001  0.001  0.002
         2.204  2.272  2.613  2.901  3.291  3.679  3.780  3.874  4.201  4.685
         0.005  0.011  0.014  0.022  0.030  0.052  0.098  0.113  0.160  0.187
  
 BW1_V14      0.4932165   2448724.4588   15.551   0.002    8
         0.225  0.116  0.089  0.061  0.037  0.026  0.015  0.010
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.228  2.326  2.695  3.044  3.484  3.919  4.171  4.278
         0.010  0.020  0.027  0.038  0.064  0.090  0.155  0.246
  
 BW11_V17     0.4949145   2448724.4428   15.853   0.002    7
         0.271  0.132  0.100  0.065  0.041  0.025  0.016
         0.003  0.003  0.004  0.004  0.003  0.004  0.003
         2.294  2.557  2.955  3.373  3.926  4.456  4.819
         0.013  0.026  0.032  0.051  0.086  0.135  0.221
  
 BW5_V50      0.4963543   2448724.3563   16.408   0.001    8
         0.226  0.118  0.090  0.061  0.041  0.025  0.015  0.012
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.266  2.427  2.909  3.344  3.883  4.232  4.806  5.031
         0.008  0.015  0.020  0.027  0.043  0.069  0.122  0.145
  
 MM5-B_V21    0.5035910   2448724.3261   16.094   0.002    7
         0.238  0.123  0.086  0.061  0.035  0.020  0.012
         0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.200  2.305  2.707  3.117  3.620  3.794  4.118
         0.012  0.023  0.031  0.044  0.081  0.144  0.226
  
 BW5_V39      0.5078659   2448724.2947   16.306   0.004    6
         0.226  0.109  0.060  0.033  0.026  0.019
         0.006  0.006  0.006  0.006  0.006  0.006
         2.378  2.638  2.950  3.406  3.463  4.306
         0.025  0.052  0.096  0.166  0.214  0.299
  
 MM5-A_V6     0.5120152   2448724.0593   15.486   0.001    8
         0.227  0.121  0.086  0.057  0.040  0.020  0.014  0.011
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.124  2.176  2.574  2.918  3.299  3.595  3.428  4.216
         0.009  0.016  0.023  0.033  0.051  0.095  0.132  0.171
  
 BW11_V36     0.5139451   2448724.3856   16.124   0.004    7
         0.198  0.100  0.078  0.051  0.039  0.028  0.023
         0.005  0.005  0.005  0.006  0.006  0.006  0.006
         2.185  2.469  2.933  3.255  3.943  4.110  4.520
         0.028  0.056  0.071  0.106  0.141  0.193  0.231
  
 BW4_V8       0.5158618   2448724.5073   15.462   0.002    6
         0.208  0.112  0.079  0.055  0.033  0.016
         0.002  0.002  0.002  0.002  0.002  0.002
         2.241  2.442  2.939  3.425  3.946  4.210
         0.010  0.019  0.026  0.040  0.065  0.130
  
 BW7_V25      0.5211465   2448724.5125   15.792   0.002    7
         0.218  0.115  0.078  0.048  0.037  0.020  0.012
         0.002  0.002  0.003  0.002  0.003  0.003  0.002
         2.015  2.056  2.321  2.513  2.789  3.015  2.923
         0.011  0.022  0.033  0.054  0.069  0.127  0.224
  
 MM5-B_V10    0.5239023   2448724.4030   15.803   0.002    6
         0.231  0.122  0.090  0.057  0.035  0.014
         0.003  0.003  0.003  0.003  0.003  0.003
         2.059  2.027  2.388  2.653  3.127  3.482
         0.012  0.023  0.031  0.049  0.078  0.193
  
 MM5-A_V18    0.5266742   2448724.3209   15.958   0.001    7
         0.237  0.124  0.088  0.060  0.037  0.017  0.012
         0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.700  3.389  4.345  5.246  6.201  0.820  1.398
         0.008  0.016  0.024  0.033  0.051  0.115  0.156
  
 MM7-A_V34    0.5304804   2448724.5836   16.049   0.002    6
         0.189  0.100  0.069  0.041  0.025  0.017
         0.002  0.002  0.002  0.003  0.002  0.002
         2.107  2.203  2.614  3.030  3.496  3.856
         0.013  0.023  0.034  0.055  0.097  0.137
  
 MM7-B_V13    0.5332208   2448724.1109   15.873   0.002    5
         0.190  0.089  0.055  0.028  0.012
         0.002  0.002  0.002  0.002  0.002
         2.446  2.997  3.753  4.493  5.196
         0.012  0.025  0.040  0.079  0.187
  
 BW8_V28      0.5352627   2448724.5256   15.874   0.002    7
         0.245  0.132  0.090  0.060  0.038  0.022  0.013
         0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.345  2.682  3.288  3.831  4.514  5.079  5.073
         0.012  0.023  0.033  0.050  0.077  0.141  0.225
  
 MM7-B_V6     0.5391302   2448724.5066   15.665   0.001    8
         0.211  0.113  0.076  0.049  0.029  0.016  0.010  0.005
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.197  2.426  2.953  3.457  4.082  4.333  4.703  5.449
         0.008  0.014  0.021  0.033  0.055  0.106  0.169  0.346
  
 MM7-A_V2     0.5407981   2448724.3705   15.133   0.001    7
         0.240  0.132  0.088  0.042  0.030  0.024  0.009
         0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.484  3.209  4.003  4.863  5.372  0.065  0.763
         0.008  0.017  0.023  0.049  0.068  0.083  0.219
  
 BW6_V18      0.5414032   2448724.5448   15.921   0.005    6
         0.218  0.098  0.064  0.049  0.035  0.026
         0.006  0.006  0.006  0.006  0.006  0.007
         2.255  2.632  3.289  3.720  4.384  4.535
         0.029  0.065  0.098  0.132  0.189  0.244
  
 BW3_V61      0.5415903   2448724.5200   16.594   0.003    6
         0.207  0.109  0.068  0.042  0.026  0.014
         0.005  0.005  0.005  0.005  0.005  0.005
         2.034  2.264  2.611  2.751  3.056  3.110
         0.024  0.045  0.073  0.120  0.196  0.352
  
 MM5-A_V32    0.5446892   2448724.8244   16.300   0.001    7
         0.185  0.099  0.068  0.040  0.019  0.011  0.006
         0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.231  2.525  3.171  3.792  4.525  4.969  5.599
         0.010  0.019  0.027  0.047  0.100  0.171  0.315
  
 BW9_V59      0.5450194   2448724.4841   16.420   0.002    6
         0.225  0.127  0.080  0.053  0.030  0.019
         0.003  0.003  0.003  0.003  0.003  0.004
         2.517  3.121  3.886  4.622  5.495  0.020
         0.015  0.026  0.042  0.067  0.114  0.183
  
 BW9_V37      0.5470446   2448724.5721   16.024   0.005    6
         0.174  0.105  0.058  0.029  0.019  0.012
         0.007  0.006  0.006  0.006  0.006  0.007
         2.225  2.446  3.088  3.697  4.350  4.553
         0.037  0.061  0.115  0.228  0.338  0.497
  
 BW9_V54      0.5476514   2448724.4381   16.252   0.002    6
         0.177  0.091  0.059  0.037  0.018  0.010
         0.002  0.002  0.002  0.002  0.002  0.002
         2.076  2.273  2.859  3.287  4.137  4.420
         0.014  0.026  0.043  0.066  0.138  0.236
  
 BW3_V46      0.4865328   2448724.8762   16.227   0.002    5
         0.181  0.096  0.058  0.030  0.014
         0.003  0.003  0.003  0.003  0.003
         2.139  2.627  3.241  3.894  4.301
         0.015  0.028  0.050  0.094  0.197
  
 BW3_V81      0.5081861   2448724.4182   16.725   0.005    4
         0.143  0.067  0.036  0.024
         0.007  0.007  0.007  0.007
         2.449  3.120  4.163  5.148
         0.048  0.105  0.188  0.279
  
 BW5_V24      0.5521356   2448724.4735   15.732   0.003    5
         0.179  0.089  0.057  0.024  0.015
         0.004  0.004  0.004  0.004  0.004
         2.276  2.853  3.532  4.352  4.707
         0.021  0.040  0.064  0.155  0.241
  
 BW8_V7       0.5545342   2448724.2597   15.198   0.001    7
         0.191  0.099  0.064  0.040  0.019  0.010  0.007
         0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.173  2.511  3.044  3.709  4.254  4.712  5.814
         0.011  0.021  0.032  0.051  0.107  0.186  0.302
  
 BW6_V15      0.5574529   2448724.6839   15.525   0.002    6
         0.137  0.070  0.043  0.026  0.010  0.005
         0.003  0.003  0.003  0.003  0.003  0.003
         2.290  2.715  3.528  4.197  4.949  5.306
         0.020  0.040  0.065  0.108  0.294  0.577
  
 MM7-B_V8     0.5593914   2448724.5959   15.688   0.001    5
         0.173  0.084  0.056  0.032  0.017
         0.002  0.002  0.002  0.002  0.002
         2.089  2.362  2.808  3.379  3.713
         0.012  0.025  0.038  0.063  0.122
  
 BW4_V43      0.5598930   2448724.4077   16.074   0.003    4
         0.144  0.068  0.045  0.020
         0.005  0.005  0.004  0.005
         1.913  2.032  2.213  2.809
         0.031  0.064  0.100  0.212
  
 BW3_V99      0.5604688   2448724.2993   17.115   0.004    6
         0.201  0.108  0.070  0.048  0.026  0.011
         0.006  0.006  0.006  0.006  0.006  0.006
         2.209  2.721  3.112  3.960  4.694  5.694
         0.030  0.054  0.084  0.124  0.229  0.538
  
 BW4_V22      0.5609243   2448724.6486   15.798   0.001    6
         0.174  0.091  0.055  0.031  0.013  0.008
         0.002  0.002  0.002  0.002  0.002  0.002
         2.130  2.454  3.038  3.721  4.207  4.709
         0.011  0.021  0.034  0.060  0.141  0.231
  
 BWC_V30      0.5714675   2448724.4811   15.665   0.001    5
         0.153  0.073  0.047  0.024  0.008
         0.002  0.002  0.002  0.002  0.002
         2.166  2.564  3.234  3.818  4.781
         0.012  0.024  0.039  0.074  0.220
  
 BW6_V27      0.5840141   2448724.2108   15.755   0.001    5
         0.151  0.071  0.043  0.023  0.010
         0.001  0.001  0.001  0.001  0.001
         2.452  3.240  4.227  5.364  0.327
         0.009  0.020  0.032  0.061  0.153
  
 BW11_V38     0.5929883   2448724.5343   15.919   0.002    4
         0.142  0.066  0.041  0.017
         0.003  0.003  0.003  0.003
         1.966  2.194  2.790  3.480
         0.020  0.044  0.072  0.166
  
 BW1_V25      0.6002203   2448724.0545   15.685   0.001    5
         0.172  0.085  0.051  0.026  0.014
         0.002  0.002  0.002  0.002  0.002
         2.113  2.616  3.186  4.008  4.490
         0.012  0.023  0.039  0.076  0.144
  
 MM5-A_V15    0.6002203   2448724.2808   15.716   0.001    7
         0.169  0.082  0.052  0.027  0.014  0.009  0.005
         0.002  0.002  0.002  0.002  0.002  0.002  0.002
         1.753  1.864  2.087  2.501  2.773  3.146  3.868
         0.011  0.022  0.035  0.067  0.131  0.208  0.396
  
 BW4_V11      0.6016833   2448723.8842   15.339   0.002    4
         0.134  0.062  0.035  0.016
         0.002  0.002  0.002  0.002
         2.126  2.586  3.413  4.229
         0.017  0.039  0.065  0.150
  
 BW1_V40      0.6117483   2448724.5475   15.849   0.002    5
         0.119  0.050  0.027  0.012  0.005
         0.002  0.002  0.002  0.002  0.002
         2.286  2.933  3.842  5.101  5.959
         0.020  0.048  0.090  0.202  0.483
  
 BW10_V56     0.6182738   2448724.0789   15.971   0.001    4
         0.077  0.023  0.005  0.004
         0.001  0.001  0.001  0.001
         2.681  3.909  5.046  0.826
         0.017  0.059  0.244  0.334
  
 MM5-A_V27    0.6215777   2448724.5480   16.002   0.001    4
         0.097  0.034  0.018  0.007
         0.002  0.002  0.002  0.002
         2.453  3.269  4.500  0.140
         0.017  0.048  0.096  0.230
  
 BW8_V20      0.6769868   2448724.2324   15.375   0.001    5
         0.126  0.047  0.022  0.009  0.007
         0.002  0.002  0.002  0.002  0.002
         2.365  3.361  4.580  5.973  1.884
         0.016  0.042  0.097  0.218  0.322
  
 BW7_V23      0.6058219   2448724.1977   15.469   0.004    2
         0.089  0.029
         0.005  0.005
         3.070  4.746
         0.061  0.186
  
 BW8_V26      0.6170064   2448724.9046   15.484   0.003    2
         0.073  0.019
         0.004  0.004
         2.985  4.144
         0.060  0.233
  
 BW2_V18      0.6243281   2448724.6076   15.632   0.001    2
         0.049  0.009
         0.001  0.001
         2.720  3.863
         0.022  0.119
  
 BW3_V43      0.6408949   2448724.8402   15.980   0.001    3
         0.080  0.025  0.006
         0.001  0.001  0.001
         2.667  3.851  5.279
         0.013  0.041  0.164
  
 BW8_V35      0.6477023   2448724.1720   15.629   0.002    2
         0.054  0.015
         0.002  0.002
         2.826  4.110
         0.045  0.167
  
 BW8_V18      0.7000076   2448724.0917   15.369   0.001    6
         0.137  0.059  0.028  0.011  0.007  0.004
         0.002  0.002  0.002  0.002  0.002  0.002
         2.227  3.014  3.965  5.177  0.209  1.407
         0.013  0.029  0.062  0.156  0.233  0.426
  
 BW3_V21      0.7730583   2448723.8747   15.681   0.001    3
         0.102  0.035  0.016
         0.001  0.001  0.001
         2.586  3.795  5.216
         0.013  0.037  0.085
  
 BW1_V10      0.5556486   2448724.2323   15.396   0.003    7
         0.195  0.106  0.074  0.045  0.031  0.022  0.010
         0.004  0.004  0.004  0.004  0.004  0.004  0.004
         2.194  2.500  3.055  3.601  4.136  4.378  4.991
         0.021  0.038  0.054  0.089  0.131  0.181  0.409
  
 MM7-A_V16    0.5670942   2448724.3438   15.864   0.005    7
         0.226  0.126  0.088  0.059  0.031  0.023  0.022
         0.007  0.007  0.007  0.007  0.007  0.007  0.007
         2.117  2.279  2.792  3.141  3.677  4.072  4.156
         0.033  0.058  0.084  0.128  0.238  0.313  0.332
  
 MM5-A_V41    0.5845048   2448724.2417   16.541   0.005    7
         0.227  0.139  0.082  0.043  0.025  0.019  0.010
         0.007  0.007  0.007  0.007  0.007  0.007  0.007
         2.289  2.880  3.343  3.938  4.666  4.623  5.052
         0.031  0.048  0.088  0.164  0.277  0.385  0.680
  
 BW3_V16      0.6035451   2448724.2752   15.663   0.001    7
         0.189  0.100  0.062  0.032  0.017  0.009  0.004
         0.001  0.001  0.001  0.001  0.001  0.001  0.001
         2.138  2.550  3.100  3.812  4.176  4.609  5.397
         0.005  0.010  0.017  0.031  0.061  0.107  0.292
  
 BW9_V14      0.6075457   2448724.7002   15.671   0.001    8
         0.229  0.129  0.083  0.051  0.025  0.020  0.011  0.007
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.048  2.278  2.570  3.183  3.317  3.574  4.205  4.821
         0.007  0.014  0.022  0.033  0.071  0.089  0.166  0.244
  
 MM5-A_V19    0.6125120   2448724.2349   15.922   0.004    6
         0.215  0.113  0.063  0.040  0.021  0.015
         0.005  0.005  0.005  0.005  0.005  0.005
         2.233  2.740  3.294  3.713  4.288  4.471
         0.024  0.047  0.085  0.132  0.251  0.326
  
 MM7-B_V63    0.6180573   2448724.7452   17.378   0.003    6
         0.241  0.137  0.076  0.048  0.026  0.014
         0.004  0.004  0.004  0.004  0.004  0.004
         2.059  2.400  2.810  3.347  3.521  3.839
         0.017  0.030  0.054  0.085  0.159  0.299
  
 BW9_V22      0.6323160   2448724.2449   15.711   0.002    6
         0.164  0.082  0.047  0.025  0.011  0.003
         0.003  0.003  0.003  0.003  0.003  0.003
         2.214  2.675  3.393  4.116  4.909  5.904
         0.017  0.035  0.058  0.108  0.252  0.931
  
 BW10_V95     0.6380812   2448724.5364   16.665   0.002    4
         0.130  0.056  0.035  0.021
         0.002  0.002  0.002  0.002
         2.116  2.462  3.181  4.080
         0.018  0.040  0.065  0.110
  
 BW4_V12      0.6395927   2448724.3851   15.442   0.001    6
         0.189  0.094  0.057  0.025  0.013  0.007
         0.002  0.002  0.002  0.002  0.002  0.002
         2.281  2.909  3.657  4.449  5.293  0.165
         0.011  0.021  0.035  0.078  0.148  0.318
  
 MM5-B_V20    0.6499495   2448724.4972   15.877   0.002    5
         0.162  0.076  0.049  0.019  0.011
         0.003  0.002  0.003  0.003  0.002
         2.198  2.968  3.678  4.594  4.969
         0.015  0.035  0.049  0.130  0.223
  
 BW3_V11      0.6549378   2448724.1999   15.352   0.001    7
         0.211  0.107  0.070  0.031  0.020  0.011  0.004
         0.001  0.002  0.002  0.002  0.001  0.001  0.001
         2.065  2.480  2.976  3.539  3.804  4.519  5.016
         0.007  0.014  0.021  0.046  0.074  0.140  0.382
  
 BW9_V51      0.6773668   2448724.3532   16.224   0.002    5
         0.185  0.104  0.064  0.031  0.019
         0.003  0.003  0.003  0.003  0.003
         1.669  1.609  1.703  2.064  1.971
         0.017  0.029  0.048  0.103  0.173
  
 BW7_V20      0.7705219   2448724.2748   15.487   0.001    6
         0.182  0.077  0.048  0.020  0.015  0.007
         0.002  0.002  0.002  0.002  0.002  0.002
         2.241  2.979  3.875  4.683  5.538  0.342
         0.010  0.023  0.037  0.089  0.121  0.247
  
 BW2_V14      0.7710295   2448724.1728   15.568   0.004    4
         0.183  0.078  0.033  0.014
         0.006  0.006  0.006  0.006
         2.104  2.775  3.693  4.507
         0.033  0.075  0.173  0.374
  
 BW8_V8       0.7811454   2448724.8672   15.132   0.002    5
         0.169  0.071  0.048  0.019  0.014
         0.003  0.003  0.003  0.003  0.003
         2.087  2.678  3.347  3.899  4.445
         0.016  0.038  0.056  0.138  0.212
  
 MM7-B_V12    0.8812082   2448723.7237   15.688   0.001    4
         0.108  0.037  0.012  0.007
         0.001  0.001  0.001  0.001
         2.411  3.679  5.173  0.811
         0.011  0.033  0.105  0.172
  
 BW11_V25     0.5165994   2448724.5904   15.966   0.002    7
         0.244  0.122  0.087  0.059  0.042  0.028  0.017
         0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.232  2.380  2.792  3.148  3.581  3.991  4.367
         0.011  0.023  0.032  0.050  0.071  0.102  0.163
  
 MM5-B_V44    0.5231167   2448724.2479   16.662   0.003    7
         0.257  0.121  0.092  0.063  0.032  0.023  0.021
         0.004  0.004  0.004  0.004  0.004  0.004  0.004
         2.287  2.487  2.918  3.294  3.904  3.871  4.446
         0.015  0.031  0.043  0.059  0.118  0.163  0.168
  
 BW10_V20     0.5271162   2448724.3888   15.749   0.003    7
         0.250  0.130  0.080  0.048  0.030  0.017  0.015
         0.004  0.004  0.004  0.004  0.004  0.004  0.004
         2.376  2.678  3.276  3.658  4.149  4.320  4.263
         0.015  0.029  0.046  0.079  0.127  0.221  0.236
  
 MM7-A_V20    0.5298416   2448724.3072   16.029   0.001    9
         0.272  0.141  0.094  0.066  0.043  0.024  0.015  0.013  0.009
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.001  0.002
         2.255  2.403  2.822  3.161  3.672  3.999  4.139  4.451  4.854
         0.006  0.011  0.017  0.025  0.037  0.067  0.109  0.134  0.176
  
 BW6_V12      0.5560215   2448724.0623   15.622   0.001    8
         0.262  0.143  0.088  0.064  0.038  0.022  0.017  0.012
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.162  2.284  2.683  3.038  3.473  3.694  3.697  4.224
         0.008  0.014  0.024  0.032  0.055  0.090  0.124  0.176
  
 BW11_V3      0.5959709   2448724.6342   14.591   0.001    8
         0.228  0.117  0.077  0.054  0.034  0.020  0.012  0.009
         0.002  0.002  0.002  0.002  0.002  0.002  0.002  0.002
         2.047  2.088  2.368  2.611  3.089  3.276  3.162  3.200
         0.009  0.017  0.027  0.039  0.063  0.112  0.186  0.270
  
 BW7_V48      0.6386168   2448724.2736   16.409   0.002    6
         0.198  0.108  0.070  0.049  0.026  0.012
         0.003  0.003  0.003  0.003  0.003  0.003
         2.150  2.379  2.853  3.202  3.770  3.766
         0.013  0.024  0.036  0.054  0.101  0.222
  
 BW7_V18      0.6669242   2448724.9513   15.585   0.005    5
         0.244  0.133  0.091  0.054  0.038
         0.007  0.007  0.007  0.007  0.007
         1.897  1.954  2.060  2.366  2.855
         0.028  0.052  0.074  0.126  0.179
  
 BW10_V8      0.7133686   2448724.2539   15.106   0.002    8
         0.244  0.122  0.080  0.037  0.030  0.016  0.005  0.005
         0.003  0.003  0.003  0.003  0.003  0.003  0.003  0.003
         2.234  2.837  3.320  3.979  4.429  5.190  5.756  5.832
         0.013  0.024  0.038  0.084  0.100  0.205  0.682  0.632
  

